Search From the Start: Search-Native Pretraining for Language Models

Modern language models (LMs) are increasingly deployed with access to search tools at inference. Yet pretraining remains predominantly focused on predicting static text, with search capabilities typically introduced during post-training. We propose Search-Native Pretraining as a practical route to teach search capability during pretraining from ordinary text corpora. Specifically, we augment pretraining corpus at scale with web-search queries and retrieve web response using a local index. Training on this augmented corpus teaches models to generate search calls and incorporate retrieved evidence during language modeling. Across Wikipedia and DCLM-Edu corpora and 360M to 3.3B parameter scales, search-pretrained models ("QueryLM") show improved performance on knowledge-intensive tasks and higher steerability toward the retrieved evidence. Crucially, their advantage persists after supervised fine-tuning of both search-pretrained and conventionally pretrained models, indicating that the tested post-training procedures do not fully recover the capabilities developed during pretraining. Throughout our experiments, we find that a 1.4B QueryLM consistently beats or matches the performance of a FLOP-matched 3.3B baseline model across all knowledge intensive tasks. These results establish search-pretraining as a practical way to develop foundational search capabilities during pretraining. We release the training artifacts, including model checkpoints and data.

==> figures/affiliations/SOURCES.txt <==
Affiliation marks, retrieved 2026-11-06.

EPFL: https://static.epfl.ch/latest/images/logo.svg
ETH Zurich: inline main-eth-logo SVG from https://ethz.ch/en.html
University of Toronto: https://www.utoronto.ca/themes/custom/bootstrap_uoft/logo.svg

Original SVG artwork is preserved. build.py converts it to PDF, removes exterior
whitespace, and extracts the Toronto crest for the small superscript affiliation
marker. Toronto's white web mark is rendered in navy (#002A5C) on white paper.
Run: python3 figures/affiliations/build.py (requires PyMuPDF).


==> figures/src/data/context_probe_margins_seen.json <==
{
 "source": "scores_format_matrix_v2_boundaryfix/seen/dclm_native__<model>.jsonl (400M: our mirror; 1.4B/3.3B: Je)",
 "ci": "95% percentile bootstrap over items, 10,000 reps",
 "rows": [
  {
   "size": "400M",
   "arm": "baseline",
   "condition": "none",
   "mean": 0.20095077072642745,
   "lo": 0.06719225885448395,
   "hi": 0.33585729404663434,
   "n": 1000
  },
  {
   "size": "400M",
   "arm": "baseline",
   "condition": "original",
   "mean": 0.3114618551855674,
   "lo": 0.1317378444280359,
   "hi": 0.49016253938274157,
   "n": 1000
  },
  {
   "size": "400M",
   "arm": "baseline",
   "condition": "counterfactual",
   "mean": -0.9427867408507736,
   "lo": -1.1216204035921022,
   "hi": -0.7593957619603869,
   "n": 1000
  },
  {
   "size": "400M",
   "arm": "search",
   "condition": "none",
   "mean": 0.08709911223268137,
   "lo": -0.045598454109043805,
   "hi": 0.2192249078555964,
   "n": 1000
  },
  {
   "size": "400M",
   "arm": "search",
   "condition": "original",
   "mean": 0.5604402588985394,
   "lo": 0.4209470465071674,
   "hi": 0.7025555055648146,
   "n": 1000
  },
  {
   "size": "400M",
   "arm": "search",
   "condition": "counterfactual",
   "mean": -1.3971163412170717,
   "lo": -1.5473969920620467,
   "hi": -1.2445655977250252,
   "n": 1000
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "condition": "none",
   "mean": 0.471223054915763,
   "lo": 0.3323878248056266,
   "hi": 0.6107062438116204,
   "n": 1000
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "condition": "original",
   "mean": 0.4470360126016312,
   "lo": 0.2937563798215575,
   "hi": 0.603573269216386,
   "n": 1000
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "condition": "counterfactual",
   "mean": -0.7296189546758541,
   "lo": -0.8833169146277884,
   "hi": -0.5770405697829849,
   "n": 1000
  },
  {
   "size": "1.4B",
   "arm": "search",
   "condition": "none",
   "mean": 0.36308894024507027,
   "lo": 0.22462226901754911,
   "hi": 0.5011233683057719,
   "n": 1000
  },
  {
   "size": "1.4B",
   "arm": "search",
   "condition": "original",
   "mean": 0.6699312916966155,
   "lo": 0.5297205245091434,
   "hi": 0.8120655065406464,
   "n": 1000
  },
  {
   "size": "1.4B",
   "arm": "search",
   "condition": "counterfactual",
   "mean": -1.1970622266088322,
   "lo": -1.3499716290704213,
   "hi": -1.0441307357602345,
   "n": 1000
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "condition": "none",
   "mean": 0.6069084124607307,
   "lo": 0.46589883856447273,
   "hi": 0.7498769875498386,
   "n": 1000
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "condition": "original",
   "mean": 0.42796785304753576,
   "lo": 0.2921080751473899,
   "hi": 0.5696867904270095,
   "n": 1000
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "condition": "counterfactual",
   "mean": -0.5316677465761314,
   "lo": -0.6715273488753577,
   "hi": -0.3902483851877827,
   "n": 1000
  },
  {
   "size": "3.3B",
   "arm": "search",
   "condition": "none",
   "mean": 0.3498842643479293,
   "lo": 0.22037059457213837,
   "hi": 0.47825254617942536,
   "n": 1000
  },
  {
   "size": "3.3B",
   "arm": "search",
   "condition": "original",
   "mean": 0.6878736395275628,
   "lo": 0.5494419840014191,
   "hi": 0.8246433587879146,
   "n": 1000
  },
  {
   "size": "3.3B",
   "arm": "search",
   "condition": "counterfactual",
   "mean": -0.8204723518184037,
   "lo": -0.9518987838131914,
   "hi": -0.6892004920889478,
   "n": 1000
  }
 ]
}

==> figures/src/data/counterfactual_8task.json <==
{
 "source": {
  "400M": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/context_editability/sft_qwen_sphere_native_v1/scores/summary.csv",
  "1.4B/3.3B": "/mloscratch/homes/je/search_llm_dev/runs/evaluation/context_editability/sft_qwen_sphere_native_v1/scores/summary.csv"
 },
 "metric": "condition none/original: original_gold_contained; counterfactual: gold_contained",
 "rows": [
  {
   "size": "400M",
   "arm": "baseline",
   "condition": "none",
   "tasks": {
    "triviaqa": {
     "value": 0.18,
     "n": 2000
    },
    "nq_open": {
     "value": 0.075,
     "n": 2000
    },
    "popqa": {
     "value": 0.0915,
     "n": 2000
    },
    "webqs": {
     "value": 0.174,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.106,
     "n": 2000
    },
    "2wiki": {
     "value": 0.214,
     "n": 2000
    },
    "musique": {
     "value": 0.023237179487179488,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.05785123966942149,
     "n": 121
    }
   }
  },
  {
   "size": "400M",
   "arm": "baseline",
   "condition": "original",
   "tasks": {
    "triviaqa": {
     "value": 0.495,
     "n": 2000
    },
    "nq_open": {
     "value": 0.2065,
     "n": 2000
    },
    "popqa": {
     "value": 0.182,
     "n": 2000
    },
    "webqs": {
     "value": 0.314,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.19,
     "n": 2000
    },
    "2wiki": {
     "value": 0.2735,
     "n": 2000
    },
    "musique": {
     "value": 0.05448717948717949,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.05785123966942149,
     "n": 121
    }
   }
  },
  {
   "size": "400M",
   "arm": "baseline",
   "condition": "counterfactual",
   "tasks": {
    "triviaqa": {
     "value": 0.57,
     "n": 2000
    },
    "nq_open": {
     "value": 0.513,
     "n": 2000
    },
    "popqa": {
     "value": 0.775,
     "n": 2000
    },
    "webqs": {
     "value": 0.459,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.5145,
     "n": 2000
    },
    "2wiki": {
     "value": 0.601,
     "n": 2000
    },
    "musique": {
     "value": 0.421474358974359,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.4297520661157025,
     "n": 121
    }
   }
  },
  {
   "size": "400M",
   "arm": "search",
   "condition": "none",
   "tasks": {
    "triviaqa": {
     "value": 0.1495,
     "n": 2000
    },
    "nq_open": {
     "value": 0.0645,
     "n": 2000
    },
    "popqa": {
     "value": 0.102,
     "n": 2000
    },
    "webqs": {
     "value": 0.138,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.0975,
     "n": 2000
    },
    "2wiki": {
     "value": 0.2585,
     "n": 2000
    },
    "musique": {
     "value": 0.022435897435897436,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.049586776859504134,
     "n": 121
    }
   }
  },
  {
   "size": "400M",
   "arm": "search",
   "condition": "original",
   "tasks": {
    "triviaqa": {
     "value": 0.532,
     "n": 2000
    },
    "nq_open": {
     "value": 0.216,
     "n": 2000
    },
    "popqa": {
     "value": 0.2095,
     "n": 2000
    },
    "webqs": {
     "value": 0.315,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.2015,
     "n": 2000
    },
    "2wiki": {
     "value": 0.329,
     "n": 2000
    },
    "musique": {
     "value": 0.060897435897435896,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.06611570247933884,
     "n": 121
    }
   }
  },
  {
   "size": "400M",
   "arm": "search",
   "condition": "counterfactual",
   "tasks": {
    "triviaqa": {
     "value": 0.6595,
     "n": 2000
    },
    "nq_open": {
     "value": 0.533,
     "n": 2000
    },
    "popqa": {
     "value": 0.787,
     "n": 2000
    },
    "webqs": {
     "value": 0.4995,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.5375,
     "n": 2000
    },
    "2wiki": {
     "value": 0.6365,
     "n": 2000
    },
    "musique": {
     "value": 0.4375,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.4628099173553719,
     "n": 121
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "condition": "none",
   "tasks": {
    "triviaqa": {
     "value": 0.299,
     "n": 2000
    },
    "nq_open": {
     "value": 0.146,
     "n": 2000
    },
    "popqa": {
     "value": 0.1315,
     "n": 2000
    },
    "webqs": {
     "value": 0.273,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.136,
     "n": 2000
    },
    "2wiki": {
     "value": 0.3395,
     "n": 2000
    },
    "musique": {
     "value": 0.04246794871794872,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.049586776859504134,
     "n": 121
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "condition": "original",
   "tasks": {
    "triviaqa": {
     "value": 0.63,
     "n": 2000
    },
    "nq_open": {
     "value": 0.268,
     "n": 2000
    },
    "popqa": {
     "value": 0.23,
     "n": 2000
    },
    "webqs": {
     "value": 0.3955,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.2465,
     "n": 2000
    },
    "2wiki": {
     "value": 0.372,
     "n": 2000
    },
    "musique": {
     "value": 0.07371794871794872,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.0743801652892562,
     "n": 121
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "condition": "counterfactual",
   "tasks": {
    "triviaqa": {
     "value": 0.66,
     "n": 2000
    },
    "nq_open": {
     "value": 0.5565,
     "n": 2000
    },
    "popqa": {
     "value": 0.825,
     "n": 2000
    },
    "webqs": {
     "value": 0.454,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.622,
     "n": 2000
    },
    "2wiki": {
     "value": 0.714,
     "n": 2000
    },
    "musique": {
     "value": 0.49919871794871795,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.4132231404958678,
     "n": 121
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "search",
   "condition": "none",
   "tasks": {
    "triviaqa": {
     "value": 0.1265,
     "n": 2000
    },
    "nq_open": {
     "value": 0.0765,
     "n": 2000
    },
    "popqa": {
     "value": 0.0885,
     "n": 2000
    },
    "webqs": {
     "value": 0.19,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.0605,
     "n": 2000
    },
    "2wiki": {
     "value": 0.088,
     "n": 2000
    },
    "musique": {
     "value": 0.009615384615384616,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.008264462809917356,
     "n": 121
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "search",
   "condition": "original",
   "tasks": {
    "triviaqa": {
     "value": 0.6475,
     "n": 2000
    },
    "nq_open": {
     "value": 0.285,
     "n": 2000
    },
    "popqa": {
     "value": 0.23,
     "n": 2000
    },
    "webqs": {
     "value": 0.3985,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.2655,
     "n": 2000
    },
    "2wiki": {
     "value": 0.373,
     "n": 2000
    },
    "musique": {
     "value": 0.06810897435897435,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.08264462809917356,
     "n": 121
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "search",
   "condition": "counterfactual",
   "tasks": {
    "triviaqa": {
     "value": 0.7845,
     "n": 2000
    },
    "nq_open": {
     "value": 0.6155,
     "n": 2000
    },
    "popqa": {
     "value": 0.856,
     "n": 2000
    },
    "webqs": {
     "value": 0.5305,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.6635,
     "n": 2000
    },
    "2wiki": {
     "value": 0.7285,
     "n": 2000
    },
    "musique": {
     "value": 0.5184294871794872,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.5206611570247934,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "condition": "none",
   "tasks": {
    "triviaqa": {
     "value": 0.274,
     "n": 2000
    },
    "nq_open": {
     "value": 0.1555,
     "n": 2000
    },
    "popqa": {
     "value": 0.091,
     "n": 2000
    },
    "webqs": {
     "value": 0.2365,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.1165,
     "n": 2000
    },
    "2wiki": {
     "value": 0.275,
     "n": 2000
    },
    "musique": {
     "value": 0.028044871794871796,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.05785123966942149,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "condition": "original",
   "tasks": {
    "triviaqa": {
     "value": 0.6745,
     "n": 2000
    },
    "nq_open": {
     "value": 0.3045,
     "n": 2000
    },
    "popqa": {
     "value": 0.2475,
     "n": 2000
    },
    "webqs": {
     "value": 0.439,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.269,
     "n": 2000
    },
    "2wiki": {
     "value": 0.389,
     "n": 2000
    },
    "musique": {
     "value": 0.10096153846153846,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.1487603305785124,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "condition": "counterfactual",
   "tasks": {
    "triviaqa": {
     "value": 0.6425,
     "n": 2000
    },
    "nq_open": {
     "value": 0.528,
     "n": 2000
    },
    "popqa": {
     "value": 0.827,
     "n": 2000
    },
    "webqs": {
     "value": 0.412,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.6285,
     "n": 2000
    },
    "2wiki": {
     "value": 0.778,
     "n": 2000
    },
    "musique": {
     "value": 0.46153846153846156,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.4214876033057851,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "search",
   "condition": "none",
   "tasks": {
    "triviaqa": {
     "value": 0.075,
     "n": 2000
    },
    "nq_open": {
     "value": 0.052,
     "n": 2000
    },
    "popqa": {
     "value": 0.057,
     "n": 2000
    },
    "webqs": {
     "value": 0.1715,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.017,
     "n": 2000
    },
    "2wiki": {
     "value": 0.017,
     "n": 2000
    },
    "musique": {
     "value": 0.002403846153846154,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.008264462809917356,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "search",
   "condition": "original",
   "tasks": {
    "triviaqa": {
     "value": 0.6765,
     "n": 2000
    },
    "nq_open": {
     "value": 0.3075,
     "n": 2000
    },
    "popqa": {
     "value": 0.2395,
     "n": 2000
    },
    "webqs": {
     "value": 0.422,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.2755,
     "n": 2000
    },
    "2wiki": {
     "value": 0.366,
     "n": 2000
    },
    "musique": {
     "value": 0.09935897435897435,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.09090909090909091,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "search",
   "condition": "counterfactual",
   "tasks": {
    "triviaqa": {
     "value": 0.7875,
     "n": 2000
    },
    "nq_open": {
     "value": 0.629,
     "n": 2000
    },
    "popqa": {
     "value": 0.848,
     "n": 2000
    },
    "webqs": {
     "value": 0.5255,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.6715,
     "n": 2000
    },
    "2wiki": {
     "value": 0.8045,
     "n": 2000
    },
    "musique": {
     "value": 0.5384615384615384,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.5371900826446281,
     "n": 121
    }
   }
  }
 ]
}

==> figures/src/data/counterfactual_judged_8task.json <==
{
 "what": "Figure 1(b): 8-task equal-weight mean of LLM-judged agreement with the counterfactual answer under rewritten (counterfactual) Sphere evidence, DCLM-Edu Search-SFT models; same numbers as the right panel of fig:context-probe-benchmark.",
 "source": "/mloscratch/homes/je/search_llm_dev/results/dclm_sft_llm_judge/context_probe_intervals.csv (profile=qwen_counterfactual, 2026-11-13), written by evaluation/export_sft_context_probe_intervals.py",
 "ci": "95% percentile bootstrap, 20,000 within-task resamples of judge verdicts, seed 20261113 (Je)",
 "judge": "GPT-OSS-120B answer equivalence",
 "rows": [
  {
   "size": "400M",
   "arm": "baseline",
   "model": "sft_dclm_400m_baseline",
   "mean_pct": 51.7269,
   "ci_low_pct": 50.4006,
   "ci_high_pct": 53.0683,
   "n_total": 13369
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "model": "sft_dclm_1p4b_baseline",
   "mean_pct": 55.3974,
   "ci_low_pct": 54.0912,
   "ci_high_pct": 56.7083,
   "n_total": 13369
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "model": "sft_dclm_3p3b_baseline",
   "mean_pct": 55.1149,
   "ci_low_pct": 53.818,
   "ci_high_pct": 56.4317,
   "n_total": 13369
  },
  {
   "size": "400M",
   "arm": "search",
   "model": "sft_dclm_400m_search",
   "mean_pct": 57.9366,
   "ci_low_pct": 56.6046,
   "ci_high_pct": 59.2558,
   "n_total": 13369
  },
  {
   "size": "1.4B",
   "arm": "search",
   "model": "sft_dclm_1p4b_search",
   "mean_pct": 62.0386,
   "ci_low_pct": 60.7189,
   "ci_high_pct": 63.3666,
   "n_total": 13369
  },
  {
   "size": "3.3B",
   "arm": "search",
   "model": "sft_dclm_3p3b_search",
   "mean_pct": 64.3324,
   "ci_low_pct": 63.035,
   "ci_high_pct": 65.6157,
   "n_total": 13369
  }
 ]
}

==> figures/src/data/general_standard_sft.json <==
{"400M|search": {"values": [52.10437710437711, 29.77815699658703, 44.06492730531767, 66.97497279651795, 53.51223362273087, 32.2, 21.21212121212121, 43.08169998059383], "n": [2376, 1172, 10042, 1838, 1267, 500, 1221, 5153]}, "400M|baseline": {"values": [54.7979797979798, 31.22866894197952, 46.176060545708026, 68.60718171926007, 54.30149960536701, 36.0, 20.475020475020475, 46.070250339607995], "n": [2376, 1172, 10042, 1838, 1267, 500, 1221, 5153]}, "1.4B|search": {"values": [64.26767676767676, 37.03071672354949, 57.976498705437166, 72.90533188248097, 60.93133385951065, 43.4, 20.065520065520065, 55.28818164176208], "n": [2376, 1172, 10042, 1838, 1267, 500, 1221, 5153]}, "1.4B|baseline": {"values": [65.78282828282829, 40.27303754266212, 60.68512248556065, 74.10228509249184, 60.6156274664562, 40.400000000000006, 19.24651924651925, 56.45255191150787], "n": [2376, 1172, 10042, 1838, 1267, 500, 1221, 5153]}, "3.3B|search": {"values": [70.24410774410774, 42.74744027303754, 62.54730133439554, 74.70076169749727, 63.378058405682715, 42.4, 20.39312039312039, 57.32582961381719], "n": [2376, 1172, 10042, 1838, 1267, 500, 1221, 5153]}, "3.3B|baseline": {"values": [71.25420875420876, 46.75767918088737, 66.10237004580762, 75.1360174102285, 67.008681925809, 43.8, 21.785421785421786, 59.34407141470987], "n": [2376, 1172, 10042, 1838, 1267, 500, 1221, 5153]}}


==> figures/src/data/knowledge_vs_compute_2026-11-09.json <==
{
 "created": "2026-11-09",
 "protocol": "Je base QA four-shot (manual-evidence v2 demos; multi-hop light demos), 24-token answers, answer-contained (gold_contained), same items as the paper base table (eval2000; MuSiQue 1248; Bamboogle 121)",
 "note": "External models and Standard rows answer closed-book. SearchLM with-search averages are the paper base-table values. FLOP conventions differ between our models (nanochat estimator) and external models (6ND); treat x positions as approximate.",
 "rows": [
  {
   "model": "SmolLM2-360M",
   "family": "SmolLM2",
   "hf_id": "HuggingFaceTB/SmolLM2-360M",
   "condition": "closed-book (no search)",
   "params": 362000000.0,
   "train_tokens": 4000000000000.0,
   "train_flops": 8.688e+21,
   "flops_convention": "6ND (total params x reported pretraining tokens)",
   "tasks": {
    "TriviaQA": {
     "value": 26.85,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_360m/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 8.7,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_360m/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 11.15,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_360m/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 17.35,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_360m/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 12.4,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_360m/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 21.55,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_360m/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 2.72,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_360m/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 5.79,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_360m/bamboogle.closed/summary.json"
    }
   },
   "average": 13.31
  },
  {
   "model": "SmolLM2-1.7B",
   "family": "SmolLM2",
   "hf_id": "HuggingFaceTB/SmolLM2-1.7B",
   "condition": "closed-book (no search)",
   "params": 1710000000.0,
   "train_tokens": 11000000000000.0,
   "train_flops": 1.1286e+23,
   "flops_convention": "6ND (total params x reported pretraining tokens)",
   "tasks": {
    "TriviaQA": {
     "value": 37.6,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_1p7b/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 17.25,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_1p7b/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 18.75,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_1p7b/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 25.35,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm2_1p7b/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 16.85,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_1p7b/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 22.4,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_1p7b/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 3.93,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_1p7b/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 9.92,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm2_1p7b/bamboogle.closed/summary.json"
    }
   },
   "average": 19.01
  },
  {
   "model": "SmolLM3-3B",
   "family": "SmolLM3",
   "hf_id": "HuggingFaceTB/SmolLM3-3B-Base",
   "condition": "closed-book (no search)",
   "params": 3080000000.0,
   "train_tokens": 11200000000000.0,
   "train_flops": 2.06976e+23,
   "flops_convention": "6ND (total params x reported pretraining tokens)",
   "tasks": {
    "TriviaQA": {
     "value": 56.5,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm3_3b/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 23.2,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm3_3b/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 20.3,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm3_3b/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 27.25,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_smollm3_3b/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 20.6,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm3_3b/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 25.3,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm3_3b/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 5.61,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm3_3b/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 9.92,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_smollm3_3b/bamboogle.closed/summary.json"
    }
   },
   "average": 23.59
  },
  {
   "model": "Qwen2.5-0.5B",
   "family": "Qwen2.5",
   "hf_id": "Qwen/Qwen2.5-0.5B",
   "condition": "closed-book (no search)",
   "params": 490000000.0,
   "train_tokens": 18000000000000.0,
   "train_flops": 5.292e+22,
   "flops_convention": "6ND (total params x reported pretraining tokens)",
   "tasks": {
    "TriviaQA": {
     "value": 20.4,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_0p5b/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 8.05,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_0p5b/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 11.75,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_0p5b/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 14.6,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_0p5b/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 14.2,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_0p5b/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 23.95,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_0p5b/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 2.48,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_0p5b/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 4.96,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_0p5b/bamboogle.closed/summary.json"
    }
   },
   "average": 12.55
  },
  {
   "model": "Qwen2.5-1.5B",
   "family": "Qwen2.5",
   "hf_id": "Qwen/Qwen2.5-1.5B",
   "condition": "closed-book (no search)",
   "params": 1540000000.0,
   "train_tokens": 18000000000000.0,
   "train_flops": 1.6632e+23,
   "flops_convention": "6ND (total params x reported pretraining tokens)",
   "tasks": {
    "TriviaQA": {
     "value": 38.35,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_1p5b/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 17.4,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_1p5b/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 14.75,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_1p5b/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 27.8,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_1p5b/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 18.15,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_1p5b/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 25.65,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_1p5b/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 3.85,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_1p5b/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 7.44,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_1p5b/bamboogle.closed/summary.json"
    }
   },
   "average": 19.17
  },
  {
   "model": "Qwen2.5-3B",
   "family": "Qwen2.5",
   "hf_id": "Qwen/Qwen2.5-3B",
   "condition": "closed-book (no search)",
   "params": 3090000000.0,
   "train_tokens": 18000000000000.0,
   "train_flops": 3.3372e+23,
   "flops_convention": "6ND (total params x reported pretraining tokens)",
   "tasks": {
    "TriviaQA": {
     "value": 44.3,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_3b/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 21.1,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_3b/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 17.0,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_3b/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 34.65,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/ext_qwen25_3b/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 21.6,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_3b/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 25.95,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_3b/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 6.01,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_3b/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 13.22,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/ext_qwen25_3b/bamboogle.closed/summary.json"
    }
   },
   "average": 22.98
  },
  {
   "model": "Standard 400M",
   "family": "Standard",
   "condition": "closed-book (no search)",
   "train_flops": 3.09e+19,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 16.8,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_baseline/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 5.35,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_baseline/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 8.6,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_baseline/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 10.7,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_baseline/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 11.2,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_baseline/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 20.4,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_baseline/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 2.16,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_baseline/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 2.48,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_baseline/bamboogle.closed/summary.json"
    }
   },
   "average": 9.71
  },
  {
   "model": "SearchLM 400M",
   "family": "SearchLM",
   "condition": "closed-book (no search)",
   "train_flops": 3.09e+19,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 12.2,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_search/triviaqa.closed/summary.json"
    },
    "NQ": {
     "value": 4.35,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_search/nq_open.closed/summary.json"
    },
    "PopQA": {
     "value": 8.15,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_search/popqa.closed/summary.json"
    },
    "WebQs": {
     "value": 7.85,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_closed4_manual_v2/dclm_base_400mchin_search/webqs.closed/summary.json"
    },
    "HotpotQA": {
     "value": 9.2,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_search/hotpotqa.closed/summary.json"
    },
    "2Wiki": {
     "value": 25.2,
     "n": 2000,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_search/2wiki.closed/summary.json"
    },
    "MuSiQue": {
     "value": 0.64,
     "n": 1248,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_search/musique.closed/summary.json"
    },
    "Bamboogle": {
     "value": 2.48,
     "n": 121,
     "source": "/mloscratch/homes/ponkshe/je_mirror/search_llm_dev/runs/evaluation/full_v1/eval_base_multihop_closed4_light/dclm_base_400mchin_search/bamboogle.closed/summary.json"
    }
   },
   "average": 8.76
  },
  {
   "model": "Standard 1.4B",
   "family": "Standard",
   "condition": "closed-book (no search)",
   "train_flops": 4.51e+20,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 32.2,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    },
    "NQ": {
     "value": 9.65,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    },
    "PopQA": {
     "value": 13.4,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    },
    "WebQs": {
     "value": 20.05,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    },
    "HotpotQA": {
     "value": 13.45,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    },
    "2Wiki": {
     "value": 23.0,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    },
    "MuSiQue": {
     "value": 2.56,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    },
    "Bamboogle": {
     "value": 7.44,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_baseline, condition=closed)"
    }
   },
   "average": 15.22
  },
  {
   "model": "SearchLM 1.4B",
   "family": "SearchLM",
   "condition": "closed-book (no search)",
   "train_flops": 4.51e+20,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 25.85,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    },
    "NQ": {
     "value": 9.5,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    },
    "PopQA": {
     "value": 11.9,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    },
    "WebQs": {
     "value": 18.9,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    },
    "HotpotQA": {
     "value": 12.15,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    },
    "2Wiki": {
     "value": 20.9,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    },
    "MuSiQue": {
     "value": 2.24,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    },
    "Bamboogle": {
     "value": 6.61,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_1p4b_search, condition=closed)"
    }
   },
   "average": 13.51
  },
  {
   "model": "Standard 3.3B",
   "family": "Standard",
   "condition": "closed-book (no search)",
   "train_flops": 2.35e+21,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 39.85,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    },
    "NQ": {
     "value": 12.7,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    },
    "PopQA": {
     "value": 13.65,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    },
    "WebQs": {
     "value": 22.65,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    },
    "HotpotQA": {
     "value": 14.8,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    },
    "2Wiki": {
     "value": 21.3,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    },
    "MuSiQue": {
     "value": 3.04,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    },
    "Bamboogle": {
     "value": 5.79,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_baseline, condition=closed)"
    }
   },
   "average": 16.72
  },
  {
   "model": "SearchLM 3.3B",
   "family": "SearchLM",
   "condition": "closed-book (no search)",
   "train_flops": 2.35e+21,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 31.3,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    },
    "NQ": {
     "value": 10.75,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    },
    "PopQA": {
     "value": 12.2,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    },
    "WebQs": {
     "value": 19.85,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    },
    "HotpotQA": {
     "value": 12.6,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    },
    "2Wiki": {
     "value": 20.1,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    },
    "MuSiQue": {
     "value": 3.04,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    },
    "Bamboogle": {
     "value": 6.61,
     "source": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv (model_label=dclm_base_3p3b_search, condition=closed)"
    }
   },
   "average": 14.56
  },
  {
   "model": "SearchLM 400M",
   "family": "SearchLM",
   "condition": "own search (open web, Tavily)",
   "train_flops": 3.09e+19,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "reported_average": 24.8,
   "source": "paper main.tex tab:base-openqa-four-shot, Avg. column (commit 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 59.2,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "NQ": {
     "value": 25.9,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "PopQA": {
     "value": 37.3,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "WebQs": {
     "value": 25.0,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "HotpotQA": {
     "value": 19.9,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "2Wiki": {
     "value": 20.3,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "MuSiQue": {
     "value": 3.8,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "Bamboogle": {
     "value": 6.6,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    }
   }
  },
  {
   "model": "SearchLM 1.4B",
   "family": "SearchLM",
   "condition": "own search (open web, Tavily)",
   "train_flops": 4.51e+20,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "reported_average": 30.3,
   "source": "paper main.tex tab:base-openqa-four-shot, Avg. column (commit 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 72.7,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "NQ": {
     "value": 33.7,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "PopQA": {
     "value": 39.1,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "WebQs": {
     "value": 34.2,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "HotpotQA": {
     "value": 24.1,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "2Wiki": {
     "value": 22.2,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "MuSiQue": {
     "value": 6.7,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "Bamboogle": {
     "value": 9.9,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    }
   }
  },
  {
   "model": "SearchLM 3.3B",
   "family": "SearchLM",
   "condition": "own search (open web, Tavily)",
   "train_flops": 2.35e+21,
   "flops_convention": "nanochat estimator, tab:pretraining_budgets (paper 7f9b5cc)",
   "reported_average": 32.0,
   "source": "paper main.tex tab:base-openqa-four-shot, Avg. column (commit 7f9b5cc)",
   "tasks": {
    "TriviaQA": {
     "value": 74.5,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "NQ": {
     "value": 37.9,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "PopQA": {
     "value": 42.8,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "WebQs": {
     "value": 35.4,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "HotpotQA": {
     "value": 25.4,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "2Wiki": {
     "value": 21.8,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "MuSiQue": {
     "value": 7.9,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    },
    "Bamboogle": {
     "value": 10.7,
     "source": "paper main.tex tab:base-openqa-four-shot (commit 7f9b5cc)"
    }
   }
  }
 ]
}

==> figures/src/data/sft_qa_normal_8task.json <==
{
 "what": "Figure 1(b): 8-task QA after the general instruction-tuning SFT (Dolci-Instruct mixture with both search slices: our search traces + Dolci's deep-research Google-search conversations), LLM-judged (gpt-oss-120b, no auto-accept), Je harness, zero-shot, Tavily, single forced search for single-hop, <=2 for multi-hop.",
 "models": "ckpts/dclm_nc/sftnc_dolci31csb_{v1_d14_all_chin10k,baseline_d14_allcm_chin10k,v1_d24_chin28,baseline_d24_cm44,v1_d32_64Bdoc,baseline_d32_cm100B}",
 "source": "/mloscratch/homes/ponkshe/je_mirror/judged/dolci31/ (labels sft_dolci31csb_*, sft_dolci31csbws_1p4b_* for 1.4B single-hop, sft_dolci31csbe4_* multi-hop with excluded items); aggregation search-lm/sft_dolci/tools/final_csb_table.py",
 "notes": [
  "1.4B single-hop: answers regenerated from the saved single-search prompts with whitespace-only tokens banned as the first answer token (both arms).",
  "Questions whose search query Tavily rejected (HTTP 400, site:-operator queries) are excluded from both arms: 16 single-hop at 1.4B, 13 multi-hop at 400M, 3 multi-hop at 1.4B; n per task given."
 ],
 "date": "2026-11-13",
 "rows": [
  {
   "size": "400M",
   "arm": "search",
   "tasks": {
    "triviaqa": {
     "value": 0.395,
     "n": 2000
    },
    "nq_open": {
     "value": 0.27,
     "n": 2000
    },
    "popqa": {
     "value": 0.33899999999999997,
     "n": 2000
    },
    "webqs": {
     "value": 0.332,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.151,
     "n": 1997
    },
    "2wiki": {
     "value": 0.188,
     "n": 1999
    },
    "musique": {
     "value": 0.053,
     "n": 1242
    },
    "bamboogle": {
     "value": 0.051,
     "n": 118
    }
   }
  },
  {
   "size": "400M",
   "arm": "baseline",
   "tasks": {
    "triviaqa": {
     "value": 0.302,
     "n": 2000
    },
    "nq_open": {
     "value": 0.152,
     "n": 2000
    },
    "popqa": {
     "value": 0.21600000000000003,
     "n": 2000
    },
    "webqs": {
     "value": 0.257,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.134,
     "n": 1997
    },
    "2wiki": {
     "value": 0.162,
     "n": 1999
    },
    "musique": {
     "value": 0.04,
     "n": 1242
    },
    "bamboogle": {
     "value": 0.059000000000000004,
     "n": 118
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "search",
   "tasks": {
    "triviaqa": {
     "value": 0.55,
     "n": 1987
    },
    "nq_open": {
     "value": 0.32,
     "n": 2000
    },
    "popqa": {
     "value": 0.35100000000000003,
     "n": 2000
    },
    "webqs": {
     "value": 0.42100000000000004,
     "n": 1997
    },
    "hotpotqa": {
     "value": 0.23199999999999998,
     "n": 2000
    },
    "2wiki": {
     "value": 0.203,
     "n": 1998
    },
    "musique": {
     "value": 0.067,
     "n": 1247
    },
    "bamboogle": {
     "value": 0.083,
     "n": 121
    }
   }
  },
  {
   "size": "1.4B",
   "arm": "baseline",
   "tasks": {
    "triviaqa": {
     "value": 0.429,
     "n": 1987
    },
    "nq_open": {
     "value": 0.21100000000000002,
     "n": 2000
    },
    "popqa": {
     "value": 0.204,
     "n": 2000
    },
    "webqs": {
     "value": 0.32799999999999996,
     "n": 1997
    },
    "hotpotqa": {
     "value": 0.158,
     "n": 2000
    },
    "2wiki": {
     "value": 0.188,
     "n": 1998
    },
    "musique": {
     "value": 0.044000000000000004,
     "n": 1247
    },
    "bamboogle": {
     "value": 0.066,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "search",
   "tasks": {
    "triviaqa": {
     "value": 0.618,
     "n": 2000
    },
    "nq_open": {
     "value": 0.395,
     "n": 2000
    },
    "popqa": {
     "value": 0.395,
     "n": 2000
    },
    "webqs": {
     "value": 0.469,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.27899999999999997,
     "n": 2000
    },
    "2wiki": {
     "value": 0.22899999999999998,
     "n": 2000
    },
    "musique": {
     "value": 0.087,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.223,
     "n": 121
    }
   }
  },
  {
   "size": "3.3B",
   "arm": "baseline",
   "tasks": {
    "triviaqa": {
     "value": 0.524,
     "n": 2000
    },
    "nq_open": {
     "value": 0.27399999999999997,
     "n": 2000
    },
    "popqa": {
     "value": 0.303,
     "n": 2000
    },
    "webqs": {
     "value": 0.39299999999999996,
     "n": 2000
    },
    "hotpotqa": {
     "value": 0.23199999999999998,
     "n": 2000
    },
    "2wiki": {
     "value": 0.237,
     "n": 2000
    },
    "musique": {
     "value": 0.079,
     "n": 1248
    },
    "bamboogle": {
     "value": 0.157,
     "n": 121
    }
   }
  }
 ]
}

==> figures/src/data/table_ci_inputs.json <==
{"base_csv": [{"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.0480", "NQ": "0.0045", "PopQA": "0.0310", "WebQs": "0.0200", "HotpotQA": "0.0095", "2Wiki": "0.1620", "MuSiQue": "0.0080", "Bamboogle": "0.0165"}, {"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.1085", "NQ": "0.0405", "PopQA": "0.0495", "WebQs": "0.0660", "HotpotQA": "0.0170", "2Wiki": "0.1055", "MuSiQue": "0.0064", "Bamboogle": "0.0165"}, {"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "replay", "query_source": "wiki_base_360m_search", "context": "bm25 sphere", "TriviaQA": "0.1350", "NQ": "0.0555", "PopQA": "0.0470", "WebQs": "0.0630", "HotpotQA": "0.0220", "2Wiki": "0.1295", "MuSiQue": "0.0096", "Bamboogle": "0.0248"}, {"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.0500", "NQ": "0.0195", "PopQA": "0.0390", "WebQs": "0.0355", "HotpotQA": "0.0110", "2Wiki": "0.1395", "MuSiQue": "0.0072", "Bamboogle": "0.0165"}, {"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "replay", "query_source": "wiki_base_360m_search", "context": "bm25 wiki", "TriviaQA": "0.0635", "NQ": "0.0330", "PopQA": "0.0330", "WebQs": "0.0365", "HotpotQA": "0.0170", "2Wiki": "0.1410", "MuSiQue": "0.0096", "Bamboogle": "0.0000"}, {"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "replay", "query_source": "wiki_base_360m_search", "context": "bm25 fineweb wiki", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "base", "label": "baseline", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_baseline", "condition": "replay", "query_source": "wiki_base_360m_search", "context": "tavily wiki", "TriviaQA": "0.0890", "NQ": "0.0700", "PopQA": "0.0500", "WebQs": "0.0610", "HotpotQA": "0.0230", "2Wiki": "0.1190", "MuSiQue": "0.0128", "Bamboogle": "0.0083"}, {"model_type": "base", "label": "search", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_search", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.0470", "NQ": "0.0045", "PopQA": "0.0300", "WebQs": "0.0240", "HotpotQA": "0.0045", "2Wiki": "0.1760", "MuSiQue": "0.0032", "Bamboogle": "0.0165"}, {"model_type": "base", "label": "search", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_search", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.1895", "NQ": "0.0720", "PopQA": "0.0530", "WebQs": "0.0245", "HotpotQA": "0.0640", "2Wiki": "0.1565", "MuSiQue": "0.0176", "Bamboogle": "0.0248"}, {"model_type": "base", "label": "search", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_search", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.1070", "NQ": "0.0415", "PopQA": "0.0505", "WebQs": "0.0220", "HotpotQA": "0.0580", "2Wiki": "0.1550", "MuSiQue": "0.0144", "Bamboogle": "0.0083"}, {"model_type": "base", "label": "search", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_search", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "base", "label": "search", "model_size": "360m", "data": "wiki", "model_label": "wiki_base_360m_search", "condition": "self_query", "query_source": "self", "context": "tavily wiki", "TriviaQA": "0.1530", "NQ": "0.0920", "PopQA": "0.0600", "WebQs": "0.0305", "HotpotQA": "0.0585", "2Wiki": "0.1445", "MuSiQue": "0.0088", "Bamboogle": "0.0165"}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.2470", "NQ": "0.0740", "PopQA": "0.1035", "WebQs": "0.1345", "HotpotQA": "0.1070", "2Wiki": "0.1930", "MuSiQue": "0.0208", "Bamboogle": "0.0413"}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.2380", "NQ": "0.0730", "PopQA": "0.0530", "WebQs": "0.0935", "HotpotQA": "0.0815", "2Wiki": "0.1585", "MuSiQue": "0.0080", "Bamboogle": "0.0496"}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "replay", "query_source": "dclm_base_400m_search", "context": "bm25 sphere", "TriviaQA": "0.2705", "NQ": "0.0905", "PopQA": "0.0790", "WebQs": "0.1005", "HotpotQA": "0.0975", "2Wiki": "0.1665", "MuSiQue": "0.0088", "Bamboogle": "0.0413"}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.1720", "NQ": "0.0500", "PopQA": "0.0500", "WebQs": "0.0865", "HotpotQA": "0.0925", "2Wiki": "0.1635", "MuSiQue": "0.0080", "Bamboogle": "0.0496"}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "replay", "query_source": "dclm_base_400m_search", "context": "bm25 wiki", "TriviaQA": "0.1680", "NQ": "0.0575", "PopQA": "0.0740", "WebQs": "0.0725", "HotpotQA": "0.0960", "2Wiki": "0.1795", "MuSiQue": "0.0128", "Bamboogle": "0.0248"}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "replay", "query_source": "dclm_base_400m_search", "context": "bm25 fineweb wiki", "TriviaQA": "0.2490", "NQ": "0.0865", "PopQA": "0.0660", "WebQs": "0.0965", "HotpotQA": "0.0945", "2Wiki": "0.1670", "MuSiQue": "0.0128", "Bamboogle": "0.0579"}, {"model_type": "base", "label": "baseline", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_baseline", "condition": "replay", "query_source": "dclm_base_400m_search", "context": "tavily", "TriviaQA": "0.3470", "NQ": "0.1675", "PopQA": "0.1620", "WebQs": "0.1435", "HotpotQA": "0.1090", "2Wiki": "0.1740", "MuSiQue": "0.0256", "Bamboogle": "0.0331"}, {"model_type": "base", "label": "search", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_search", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.1875", "NQ": "0.0625", "PopQA": "0.1050", "WebQs": "0.1265", "HotpotQA": "0.1115", "2Wiki": "0.2155", "MuSiQue": "0.0248", "Bamboogle": "0.0413"}, {"model_type": "base", "label": "search", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_search", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.5750", "NQ": "0.2060", "PopQA": "0.1730", "WebQs": "0.2155", "HotpotQA": "0.1880", "2Wiki": "0.1995", "MuSiQue": "0.0337", "Bamboogle": "0.0496"}, {"model_type": "base", "label": "search", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_search", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.4020", "NQ": "0.1350", "PopQA": "0.1895", "WebQs": "0.1645", "HotpotQA": "0.1885", "2Wiki": "0.2030", "MuSiQue": "0.0337", "Bamboogle": "0.0413"}, {"model_type": "base", "label": "search", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_search", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "0.5295", "NQ": "0.1770", "PopQA": "0.1830", "WebQs": "0.1970", "HotpotQA": "0.1830", "2Wiki": "0.2160", "MuSiQue": "0.0353", "Bamboogle": "0.0661"}, {"model_type": "base", "label": "search", "model_size": "400m", "data": "dclm", "model_label": "dclm_base_400m_search", "condition": "self_query", "query_source": "self", "context": "tavily", "TriviaQA": "0.6610", "NQ": "0.2995", "PopQA": "0.3525", "WebQs": "0.2730", "HotpotQA": "0.2065", "2Wiki": "0.2075", "MuSiQue": "0.0569", "Bamboogle": "0.0826"}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.3220", "NQ": "0.0965", "PopQA": "0.1340", "WebQs": "0.2005", "HotpotQA": "0.1345", "2Wiki": "0.2300", "MuSiQue": "0.0256", "Bamboogle": "0.0744"}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.3240", "NQ": "0.1005", "PopQA": "0.0635", "WebQs": "0.0670", "HotpotQA": "0.1235", "2Wiki": "0.1855", "MuSiQue": "0.0272", "Bamboogle": "0.0744"}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "replay", "query_source": "dclm_base_1p4b_search", "context": "bm25 sphere", "TriviaQA": "0.4210", "NQ": "0.1485", "PopQA": "0.1110", "WebQs": "0.0470", "HotpotQA": "0.1360", "2Wiki": "0.1720", "MuSiQue": "0.0264", "Bamboogle": "0.0413"}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.2725", "NQ": "0.0845", "PopQA": "0.0680", "WebQs": "0.0685", "HotpotQA": "0.1265", "2Wiki": "0.1795", "MuSiQue": "0.0208", "Bamboogle": "0.0413"}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "replay", "query_source": "dclm_base_1p4b_search", "context": "bm25 wiki", "TriviaQA": "0.3025", "NQ": "0.0985", "PopQA": "0.1205", "WebQs": "0.0495", "HotpotQA": "0.1535", "2Wiki": "0.1680", "MuSiQue": "0.0272", "Bamboogle": "0.0331"}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "replay", "query_source": "dclm_base_1p4b_search", "context": "bm25 fineweb wiki", "TriviaQA": "0.3785", "NQ": "0.1385", "PopQA": "0.1005", "WebQs": "0.0465", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": "0.0661"}, {"model_type": "base", "label": "baseline", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_baseline", "condition": "replay", "query_source": "dclm_base_1p4b_search", "context": "tavily", "TriviaQA": "0.4790", "NQ": "0.2330", "PopQA": "0.2385", "WebQs": "0.0565", "HotpotQA": "0.1605", "2Wiki": "0.1850", "MuSiQue": "0.0601", "Bamboogle": "0.0744"}, {"model_type": "base", "label": "search", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_search", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.2585", "NQ": "0.0950", "PopQA": "0.1190", "WebQs": "0.1890", "HotpotQA": "0.1215", "2Wiki": "0.2090", "MuSiQue": "0.0224", "Bamboogle": "0.0661"}, {"model_type": "base", "label": "search", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_search", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.6340", "NQ": "0.2310", "PopQA": "0.2115", "WebQs": "0.3020", "HotpotQA": "0.2185", "2Wiki": "0.1985", "MuSiQue": "0.0473", "Bamboogle": "0.0579"}, {"model_type": "base", "label": "search", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_search", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.4720", "NQ": "0.1595", "PopQA": "0.2310", "WebQs": "0.2335", "HotpotQA": "0.2095", "2Wiki": "0.2145", "MuSiQue": "0.0433", "Bamboogle": "0.0661"}, {"model_type": "base", "label": "search", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_search", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "0.5930", "NQ": "0.2085", "PopQA": "0.2200", "WebQs": "0.2745", "HotpotQA": "0.2070", "2Wiki": "0.2080", "MuSiQue": "0.0441", "Bamboogle": "0.0744"}, {"model_type": "base", "label": "search", "model_size": "1.4b", "data": "dclm", "model_label": "dclm_base_1p4b_search", "condition": "self_query", "query_source": "self", "context": "tavily", "TriviaQA": "0.7265", "NQ": "0.3365", "PopQA": "0.3910", "WebQs": "0.3420", "HotpotQA": "0.2410", "2Wiki": "0.2220", "MuSiQue": "0.0665", "Bamboogle": "0.0992"}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.3985", "NQ": "0.1270", "PopQA": "0.1365", "WebQs": "0.2265", "HotpotQA": "0.1480", "2Wiki": "0.2130", "MuSiQue": "0.0304", "Bamboogle": "0.0579"}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.4210", "NQ": "0.1080", "PopQA": "0.1190", "WebQs": "0.1695", "HotpotQA": "0.1530", "2Wiki": "0.1890", "MuSiQue": "0.0240", "Bamboogle": "0.0826"}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "replay", "query_source": "dclm_base_3p3b_search", "context": "bm25 sphere", "TriviaQA": "0.5010", "NQ": "0.1375", "PopQA": "0.1625", "WebQs": "0.1600", "HotpotQA": "0.1735", "2Wiki": "0.2065", "MuSiQue": "0.0377", "Bamboogle": "0.0826"}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.3350", "NQ": "0.0955", "PopQA": "0.1380", "WebQs": "0.1525", "HotpotQA": "0.1595", "2Wiki": "0.1900", "MuSiQue": "0.0240", "Bamboogle": "0.0413"}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "replay", "query_source": "dclm_base_3p3b_search", "context": "bm25 wiki", "TriviaQA": "0.3665", "NQ": "0.0875", "PopQA": "0.1850", "WebQs": "0.1245", "HotpotQA": "0.1830", "2Wiki": "0.2050", "MuSiQue": "0.0288", "Bamboogle": "0.0579"}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "replay", "query_source": "dclm_base_3p3b_search", "context": "bm25 fineweb wiki", "TriviaQA": "0.4705", "NQ": "0.1280", "PopQA": "0.1690", "WebQs": "0.1580", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": "0.0496"}, {"model_type": "base", "label": "baseline", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_baseline", "condition": "replay", "query_source": "dclm_base_3p3b_search", "context": "tavily", "TriviaQA": "0.5805", "NQ": "0.2410", "PopQA": "0.3330", "WebQs": "0.2225", "HotpotQA": "0.1975", "2Wiki": "0.2085", "MuSiQue": "0.0569", "Bamboogle": "0.0744"}, {"model_type": "base", "label": "search", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_search", "condition": "closed", "query_source": "none", "context": "none", "TriviaQA": "0.3130", "NQ": "0.1075", "PopQA": "0.1220", "WebQs": "0.1985", "HotpotQA": "0.1260", "2Wiki": "0.2010", "MuSiQue": "0.0304", "Bamboogle": "0.0661"}, {"model_type": "base", "label": "search", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_search", "condition": "self_query", "query_source": "self", "context": "bm25 sphere", "TriviaQA": "0.6510", "NQ": "0.2615", "PopQA": "0.2285", "WebQs": "0.2995", "HotpotQA": "0.2285", "2Wiki": "0.2105", "MuSiQue": "0.0601", "Bamboogle": "0.0992"}, {"model_type": "base", "label": "search", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_search", "condition": "self_query", "query_source": "self", "context": "bm25 wiki", "TriviaQA": "0.5000", "NQ": "0.1865", "PopQA": "0.2545", "WebQs": "0.2305", "HotpotQA": "0.2255", "2Wiki": "0.2125", "MuSiQue": "0.0505", "Bamboogle": "0.0992"}, {"model_type": "base", "label": "search", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_search", "condition": "self_query", "query_source": "self", "context": "bm25 fineweb wiki", "TriviaQA": "0.6280", "NQ": "0.2315", "PopQA": "0.2335", "WebQs": "0.2745", "HotpotQA": "0.2345", "2Wiki": "0.2185", "MuSiQue": "0.0481", "Bamboogle": "0.1157"}, {"model_type": "base", "label": "search", "model_size": "3.3b", "data": "dclm", "model_label": "dclm_base_3p3b_search", "condition": "self_query", "query_source": "self", "context": "tavily", "TriviaQA": "0.7445", "NQ": "0.3790", "PopQA": "0.4280", "WebQs": "0.3535", "HotpotQA": "0.2540", "2Wiki": "0.2175", "MuSiQue": "0.0793", "Bamboogle": "0.1074"}], "sft_csv": [{"model_type": "sft", "label": "search pretrained", "model_size": "360m", "data": "wiki", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.3155", "NQ": "0.1090", "PopQA": "0.2180", "WebQs": "0.1530", "HotpotQA": "0.1580", "2Wiki": "0.1760", "MuSiQue": "0.0537", "Bamboogle": "0.0248"}, {"model_type": "sft", "label": "search pretrained", "model_size": "360m", "data": "wiki", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.4265", "NQ": "0.1465", "PopQA": "0.1770", "WebQs": "0.2310", "HotpotQA": "0.1565", "2Wiki": "0.1860", "MuSiQue": "0.0497", "Bamboogle": "0.0413"}, {"model_type": "sft", "label": "search pretrained", "model_size": "360m", "data": "wiki", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.4375", "NQ": "0.2055", "PopQA": "0.3230", "WebQs": "0.2470", "HotpotQA": "0.1770", "2Wiki": "0.1750", "MuSiQue": "0.0633", "Bamboogle": "0.0826"}, {"model_type": "sft", "label": "search pretrained", "model_size": "360m", "data": "wiki", "context": "tavily", "query_source": "self", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "search pretrained", "model_size": "360m", "data": "wiki", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.4635", "NQ": "0.1890", "PopQA": "0.1825", "WebQs": "0.2665", "HotpotQA": "0.1630", "2Wiki": "0.1905", "MuSiQue": "0.0593", "Bamboogle": "0.0248"}, {"model_type": "sft", "label": "search pretrained", "model_size": "360m", "data": "wiki", "context": "closed book", "query_source": "none", "TriviaQA": "0.0950", "NQ": "0.0285", "PopQA": "0.0730", "WebQs": "0.0755", "HotpotQA": "0.0740", "2Wiki": "0.1685", "MuSiQue": "0.0216", "Bamboogle": "0.0248"}, {"model_type": "sft", "label": "baseline", "model_size": "360m", "data": "wiki", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.1435", "NQ": "0.0555", "PopQA": "0.0990", "WebQs": "0.0735", "HotpotQA": "0.0795", "2Wiki": "0.1435", "MuSiQue": "0.0176", "Bamboogle": "0.0165"}, {"model_type": "sft", "label": "baseline", "model_size": "360m", "data": "wiki", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.1780", "NQ": "0.0555", "PopQA": "0.0860", "WebQs": "0.0895", "HotpotQA": "0.0780", "2Wiki": "0.1490", "MuSiQue": "0.0200", "Bamboogle": "0.0165"}, {"model_type": "sft", "label": "baseline", "model_size": "360m", "data": "wiki", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.1820", "NQ": "0.0670", "PopQA": "0.1445", "WebQs": "0.1025", "HotpotQA": "0.0930", "2Wiki": "0.1325", "MuSiQue": "0.0296", "Bamboogle": "0.0083"}, {"model_type": "sft", "label": "baseline", "model_size": "360m", "data": "wiki", "context": "tavily", "query_source": "self", "TriviaQA": "", "NQ": "", "PopQA": "", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "baseline", "model_size": "360m", "data": "wiki", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.3180", "NQ": "0.1040", "PopQA": "0.1155", "WebQs": "0.1730", "HotpotQA": "0.1185", "2Wiki": "0.1710", "MuSiQue": "0.0441", "Bamboogle": "0.0248"}, {"model_type": "sft", "label": "baseline", "model_size": "360m", "data": "wiki", "context": "closed book", "query_source": "none", "TriviaQA": "0.1145", "NQ": "0.0365", "PopQA": "0.0840", "WebQs": "0.0715", "HotpotQA": "0.0985", "2Wiki": "0.2600", "MuSiQue": "0.0192", "Bamboogle": "0.0413"}, {"model_type": "sft", "label": "search pretrained", "model_size": "400m", "data": "dclm", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.4155", "NQ": "0.1635", "PopQA": "0.2500", "WebQs": "0.2650", "HotpotQA": "0.2040", "2Wiki": "0.2880", "MuSiQue": "0.0617", "Bamboogle": "0.0909"}, {"model_type": "sft", "label": "search pretrained", "model_size": "400m", "data": "dclm", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.5565", "NQ": "0.2335", "PopQA": "0.2210", "WebQs": "0.3350", "HotpotQA": "0.2055", "2Wiki": "0.2795", "MuSiQue": "0.0529", "Bamboogle": "0.0744"}, {"model_type": "sft", "label": "search pretrained", "model_size": "400m", "data": "dclm", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.5895", "NQ": "0.2740", "PopQA": "0.3550", "WebQs": "0.3365", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "search pretrained", "model_size": "400m", "data": "dclm", "context": "tavily", "query_source": "self", "TriviaQA": "0.6270", "NQ": "0.3245", "PopQA": "0.4015", "WebQs": "0.4010", "HotpotQA": "0.2105", "2Wiki": "0.2865", "MuSiQue": "0.0841", "Bamboogle": "0.0826"}, {"model_type": "sft", "label": "search pretrained", "model_size": "400m", "data": "dclm", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.5905", "NQ": "0.2430", "PopQA": "0.2140", "WebQs": "0.3615", "HotpotQA": "0.2195", "2Wiki": "0.2900", "MuSiQue": "0.0617", "Bamboogle": "0.0579"}, {"model_type": "sft", "label": "search pretrained", "model_size": "400m", "data": "dclm", "context": "closed book", "query_source": "none", "TriviaQA": "0.1515", "NQ": "0.0650", "PopQA": "0.1060", "WebQs": "0.1770", "HotpotQA": "0.0600", "2Wiki": "0.1125", "MuSiQue": "0.0104", "Bamboogle": "0.0331"}, {"model_type": "sft", "label": "baseline", "model_size": "400m", "data": "dclm", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.3050", "NQ": "0.1075", "PopQA": "0.1375", "WebQs": "0.2445", "HotpotQA": "0.1615", "2Wiki": "0.2740", "MuSiQue": "0.0385", "Bamboogle": "0.0579"}, {"model_type": "sft", "label": "baseline", "model_size": "400m", "data": "dclm", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.3580", "NQ": "0.1240", "PopQA": "0.1355", "WebQs": "0.2750", "HotpotQA": "0.1510", "2Wiki": "0.2690", "MuSiQue": "0.0353", "Bamboogle": "0.0413"}, {"model_type": "sft", "label": "baseline", "model_size": "400m", "data": "dclm", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.3510", "NQ": "", "PopQA": "0.1815", "WebQs": "", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "baseline", "model_size": "400m", "data": "dclm", "context": "tavily", "query_source": "self", "TriviaQA": "0.5305", "NQ": "0.2355", "PopQA": "0.2920", "WebQs": "0.3655", "HotpotQA": "0.1920", "2Wiki": "0.2550", "MuSiQue": "0.0657", "Bamboogle": "0.0992"}, {"model_type": "sft", "label": "baseline", "model_size": "400m", "data": "dclm", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.5530", "NQ": "0.2215", "PopQA": "0.2095", "WebQs": "0.3370", "HotpotQA": "0.2065", "2Wiki": "0.2955", "MuSiQue": "0.0529", "Bamboogle": "0.0744"}, {"model_type": "sft", "label": "baseline", "model_size": "400m", "data": "dclm", "context": "closed book", "query_source": "none", "TriviaQA": "0.2040", "NQ": "0.0890", "PopQA": "0.1010", "WebQs": "0.2310", "HotpotQA": "0.1175", "2Wiki": "0.3130", "MuSiQue": "0.0192", "Bamboogle": "0.0331"}, {"model_type": "sft", "label": "search pretrained", "model_size": "1.4b", "data": "dclm", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.4710", "NQ": "0.2135", "PopQA": "0.2645", "WebQs": "0.3200", "HotpotQA": "0.2470", "2Wiki": "0.3575", "MuSiQue": "0.0849", "Bamboogle": "0.0826"}, {"model_type": "sft", "label": "search pretrained", "model_size": "1.4b", "data": "dclm", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.6240", "NQ": "0.2650", "PopQA": "0.2185", "WebQs": "0.3845", "HotpotQA": "0.2455", "2Wiki": "0.3415", "MuSiQue": "0.0729", "Bamboogle": "0.0826"}, {"model_type": "sft", "label": "search pretrained", "model_size": "1.4b", "data": "dclm", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.6645", "NQ": "0.3365", "PopQA": "0.3855", "WebQs": "0.4120", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "search pretrained", "model_size": "1.4b", "data": "dclm", "context": "tavily", "query_source": "self", "TriviaQA": "0.7220", "NQ": "0.3935", "PopQA": "0.4160", "WebQs": "0.4470", "HotpotQA": "0.2770", "2Wiki": "0.3520", "MuSiQue": "0.1122", "Bamboogle": "0.1157"}, {"model_type": "sft", "label": "search pretrained", "model_size": "1.4b", "data": "dclm", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.6475", "NQ": "0.2850", "PopQA": "0.2300", "WebQs": "0.3985", "HotpotQA": "0.2655", "2Wiki": "0.3730", "MuSiQue": "0.0681", "Bamboogle": "0.0826"}, {"model_type": "sft", "label": "search pretrained", "model_size": "1.4b", "data": "dclm", "context": "closed book", "query_source": "none", "TriviaQA": "0.1265", "NQ": "0.0765", "PopQA": "0.0885", "WebQs": "0.1900", "HotpotQA": "0.0605", "2Wiki": "0.0880", "MuSiQue": "0.0096", "Bamboogle": "0.0083"}, {"model_type": "sft", "label": "baseline", "model_size": "1.4b", "data": "dclm", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.4760", "NQ": "0.2095", "PopQA": "0.2565", "WebQs": "0.3280", "HotpotQA": "0.2310", "2Wiki": "0.3720", "MuSiQue": "0.0657", "Bamboogle": "0.0661"}, {"model_type": "sft", "label": "baseline", "model_size": "1.4b", "data": "dclm", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.6075", "NQ": "0.2535", "PopQA": "0.2190", "WebQs": "0.3930", "HotpotQA": "0.2210", "2Wiki": "0.3615", "MuSiQue": "0.0753", "Bamboogle": "0.0744"}, {"model_type": "sft", "label": "baseline", "model_size": "1.4b", "data": "dclm", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.6240", "NQ": "0.3185", "PopQA": "0.3330", "WebQs": "0.4060", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "baseline", "model_size": "1.4b", "data": "dclm", "context": "tavily", "query_source": "self", "TriviaQA": "0.6775", "NQ": "0.3400", "PopQA": "0.3995", "WebQs": "0.4370", "HotpotQA": "0.2615", "2Wiki": "0.3570", "MuSiQue": "0.1034", "Bamboogle": "0.1157"}, {"model_type": "sft", "label": "baseline", "model_size": "1.4b", "data": "dclm", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.6300", "NQ": "0.2680", "PopQA": "0.2300", "WebQs": "0.3955", "HotpotQA": "0.2465", "2Wiki": "0.3720", "MuSiQue": "0.0737", "Bamboogle": "0.0744"}, {"model_type": "sft", "label": "baseline", "model_size": "1.4b", "data": "dclm", "context": "closed book", "query_source": "none", "TriviaQA": "0.2990", "NQ": "0.1460", "PopQA": "0.1315", "WebQs": "0.2730", "HotpotQA": "0.1360", "2Wiki": "0.3395", "MuSiQue": "0.0425", "Bamboogle": "0.0496"}, {"model_type": "sft", "label": "search pretrained", "model_size": "3.3b", "data": "dclm", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.5440", "NQ": "0.2545", "PopQA": "0.2670", "WebQs": "0.3525", "HotpotQA": "0.2480", "2Wiki": "0.3595", "MuSiQue": "0.0889", "Bamboogle": "0.0826"}, {"model_type": "sft", "label": "search pretrained", "model_size": "3.3b", "data": "dclm", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.6700", "NQ": "0.2910", "PopQA": "0.2420", "WebQs": "0.4140", "HotpotQA": "0.2580", "2Wiki": "0.3605", "MuSiQue": "0.0905", "Bamboogle": "0.0992"}, {"model_type": "sft", "label": "search pretrained", "model_size": "3.3b", "data": "dclm", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.7020", "NQ": "0.3695", "PopQA": "0.3780", "WebQs": "0.4325", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "search pretrained", "model_size": "3.3b", "data": "dclm", "context": "tavily", "query_source": "self", "TriviaQA": "0.7470", "NQ": "0.4145", "PopQA": "0.4220", "WebQs": "0.4765", "HotpotQA": "0.2965", "2Wiki": "0.3575", "MuSiQue": "0.1162", "Bamboogle": "0.1240"}, {"model_type": "sft", "label": "search pretrained", "model_size": "3.3b", "data": "dclm", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.6765", "NQ": "0.3075", "PopQA": "0.2395", "WebQs": "0.4220", "HotpotQA": "0.2755", "2Wiki": "0.3660", "MuSiQue": "0.0994", "Bamboogle": "0.0909"}, {"model_type": "sft", "label": "search pretrained", "model_size": "3.3b", "data": "dclm", "context": "closed book", "query_source": "none", "TriviaQA": "0.0750", "NQ": "0.0520", "PopQA": "0.0570", "WebQs": "0.1715", "HotpotQA": "0.0170", "2Wiki": "0.0170", "MuSiQue": "0.0024", "Bamboogle": "0.0083"}, {"model_type": "sft", "label": "baseline", "model_size": "3.3b", "data": "dclm", "context": "bm25 wiki", "query_source": "self", "TriviaQA": "0.5350", "NQ": "0.2425", "PopQA": "0.2685", "WebQs": "0.3640", "HotpotQA": "0.2715", "2Wiki": "0.3840", "MuSiQue": "0.0801", "Bamboogle": "0.1240"}, {"model_type": "sft", "label": "baseline", "model_size": "3.3b", "data": "dclm", "context": "bm25 sphere", "query_source": "self", "TriviaQA": "0.6450", "NQ": "0.2900", "PopQA": "0.2345", "WebQs": "0.4150", "HotpotQA": "0.2555", "2Wiki": "0.3685", "MuSiQue": "0.0873", "Bamboogle": "0.1488"}, {"model_type": "sft", "label": "baseline", "model_size": "3.3b", "data": "dclm", "context": "tavily wiki", "query_source": "self", "TriviaQA": "0.6640", "NQ": "0.3265", "PopQA": "0.3440", "WebQs": "0.4310", "HotpotQA": "", "2Wiki": "", "MuSiQue": "", "Bamboogle": ""}, {"model_type": "sft", "label": "baseline", "model_size": "3.3b", "data": "dclm", "context": "tavily", "query_source": "self", "TriviaQA": "0.7170", "NQ": "0.3795", "PopQA": "0.4135", "WebQs": "0.4590", "HotpotQA": "0.2940", "2Wiki": "0.3825", "MuSiQue": "0.1154", "Bamboogle": "0.1818"}, {"model_type": "sft", "label": "baseline", "model_size": "3.3b", "data": "dclm", "context": "bm25 sphere", "query_source": "qwen3_30ba3b_2507", "TriviaQA": "0.6745", "NQ": "0.3045", "PopQA": "0.2475", "WebQs": "0.4390", "HotpotQA": "0.2690", "2Wiki": "0.3890", "MuSiQue": "0.1010", "Bamboogle": "0.1488"}, {"model_type": "sft", "label": "baseline", "model_size": "3.3b", "data": "dclm", "context": "closed book", "query_source": "none", "TriviaQA": "0.2740", "NQ": "0.1555", "PopQA": "0.0910", "WebQs": "0.2365", "HotpotQA": "0.1165", "2Wiki": "0.2750", "MuSiQue": "0.0280", "Bamboogle": "0.0579"}], "freshqa_n": {"slow-changing": 180, "false-premise": 124, "never-changing": 188, "fast-changing": 132, "valid-premise": 376, "all": 500}, "probe_unseen": [{"size": "400M", "row": "base_std", "cond": "none", "mean": 0.19701292172679677, "half": 0.11548787750067999}, {"size": "400M", "row": "base_std", "cond": "original", "mean": 0.3538064020024613, "half": 0.13760231320456368}, {"size": "400M", "row": "base_std", "cond": "counterfactual", "mean": -1.199092733419966, "half": 0.13443149339627125}, {"size": "400M", "row": "base_std_first", "cond": "none", "mean": 0.1969622815907933, "half": 0.11865013577573699}, {"size": "400M", "row": "base_std_first", "cond": "original", "mean": 0.6740611324347555, "half": 0.131162392048433}, {"size": "400M", "row": "base_std_first", "cond": "counterfactual", "mean": -1.2917840534989955, "half": 0.13392006375580534}, {"size": "400M", "row": "base_ours", "cond": "none", "mean": 0.14897051152260973, "half": 0.1143214178819908}, {"size": "400M", "row": "base_ours", "cond": "original", "mean": 0.6551112503961194, "half": 0.13383780310432186}, {"size": "400M", "row": "base_ours", "cond": "counterfactual", "mean": -1.2678726072942372, "half": 0.139572609825374}, {"size": "400M", "row": "sft_std", "cond": "none", "mean": 0.16777618977380918, "half": 0.1361949643052299}, {"size": "400M", "row": "sft_std", "cond": "original", "mean": 0.25430824543256314, "half": 0.19228235532781104}, {"size": "400M", "row": "sft_std", "cond": "counterfactual", "mean": -1.0680177468811163, "half": 0.19232443984475095}, {"size": "400M", "row": "sft_ours", "cond": "none", "mean": 0.12363267916720361, "half": 0.13458399515858616}, {"size": "400M", "row": "sft_ours", "cond": "original", "mean": 0.6256250200946816, "half": 0.1488766081857669}, {"size": "400M", "row": "sft_ours", "cond": "counterfactual", "mean": -1.45984391990304, "half": 0.15117672577586494}, {"size": "1.4B", "row": "base_std", "cond": "none", "mean": 0.38167132920771835, "half": 0.18578761740699407}, {"size": "1.4B", "row": "base_std", "cond": "original", "mean": 0.4327829424198717, "half": 0.18050397112576755}, {"size": "1.4B", "row": "base_std", "cond": "counterfactual", "mean": -0.8878459543604403, "half": 0.1736606257258681}, {"size": "1.4B", "row": "base_std_first", "cond": "none", "mean": 0.3814917783811688, "half": 0.1872676573176868}, {"size": "1.4B", "row": "base_std_first", "cond": "original", "mean": 0.7873064090078696, "half": 0.19591914244482755}, {"size": "1.4B", "row": "base_std_first", "cond": "counterfactual", "mean": -0.9872630382517819, "half": 0.1937079504565335}, {"size": "1.4B", "row": "base_ours", "cond": "none", "mean": 0.3276729784160852, "half": 0.18519272540900855}, {"size": "1.4B", "row": "base_ours", "cond": "original", "mean": 0.8083436198420823, "half": 0.19610932107474655}, {"size": "1.4B", "row": "base_ours", "cond": "counterfactual", "mean": -0.9052334256093018, "half": 0.19926415221287164}, {"size": "1.4B", "row": "sft_std", "cond": "none", "mean": 0.25485587007459254, "half": 0.1767409505448886}, {"size": "1.4B", "row": "sft_std", "cond": "original", "mean": 0.3461477002040483, "half": 0.1660153156429121}, {"size": "1.4B", "row": "sft_std", "cond": "counterfactual", "mean": -0.8174858273435384, "half": 0.16901434334216164}, {"size": "1.4B", "row": "sft_ours", "cond": "none", "mean": 0.20957889774441718, "half": 0.17003930687438695}, {"size": "1.4B", "row": "sft_ours", "cond": "original", "mean": 0.8206208515847102, "half": 0.18406556879681302}, {"size": "1.4B", "row": "sft_ours", "cond": "counterfactual", "mean": -1.4663627096056007, "half": 0.19637317492116113}, {"size": "3.3B", "row": "base_std", "cond": "none", "mean": 0.48711280401051044, "half": 0.18435016897069284}, {"size": "3.3B", "row": "base_std", "cond": "original", "mean": 0.47858399670384827, "half": 0.16807645026640966}, {"size": "3.3B", "row": "base_std", "cond": "counterfactual", "mean": -1.0033357745483518, "half": 0.15774381641969087}, {"size": "3.3B", "row": "base_std_first", "cond": "none", "mean": 0.48683914239704607, "half": 0.18997863278063007}, {"size": "3.3B", "row": "base_std_first", "cond": "original", "mean": 0.8949594932955224, "half": 0.1932351292852078}, {"size": "3.3B", "row": "base_std_first", "cond": "counterfactual", "mean": -0.9050339294276201, "half": 0.20120139353732236}, {"size": "3.3B", "row": "base_ours", "cond": "none", "mean": 0.40088056267797945, "half": 0.18838895945046097}, {"size": "3.3B", "row": "base_ours", "cond": "original", "mean": 0.8894132932107895, "half": 0.20174180007255638}, {"size": "3.3B", "row": "base_ours", "cond": "counterfactual", "mean": -0.7513500717096031, "half": 0.20071866702944968}, {"size": "3.3B", "row": "sft_std", "cond": "none", "mean": 0.3790032321549952, "half": 0.18692526392964642}, {"size": "3.3B", "row": "sft_std", "cond": "original", "mean": 0.45812915231566875, "half": 0.1709323859790573}, {"size": "3.3B", "row": "sft_std", "cond": "counterfactual", "mean": -0.5702139826342464, "half": 0.16923036483323667}, {"size": "3.3B", "row": "sft_ours", "cond": "none", "mean": 0.3011968355551362, "half": 0.17171757395248857}, {"size": "3.3B", "row": "sft_ours", "cond": "original", "mean": 0.784196864030324, "half": 0.17897755355910627}, {"size": "3.3B", "row": "sft_ours", "cond": "counterfactual", "mean": -0.9317194907912053, "half": 0.18245356744913727}], "sources": {"base_csv": "/mloscratch/homes/je/search_llm_dev/results/base_openqa/four_shot/gold_contained.csv", "sft_csv": "/mloscratch/homes/je/search_llm_dev/results/sft_openqa/gold_contained.csv", "freshqa_n": "evals_kf/results/freegen/benchmarks/freshqa.items.jsonl (TEST 500, 21 Apr 2026 snapshot)", "probe_unseen": "context_editability/dclm/{scores_format_matrix_v2_boundaryfix (400M Chinchilla, our mirror), scores_format_matrix_v1 (1.4B/3.3B, Je)}/unseen/dclm_<format>__<model>.jsonl; half = half-width of the 95% percentile bootstrap CI (10,000 reps)"}}
